Positive weight Hermite and Legendre quadrature rules

This paper contains new 80-digit positive-weight Gauss-Hermite and positive-weight interior-node Gauss-Legendre quadrature rules for up to five dimensions and varying polynomial degree accuracy (depending on quadrature type and dimension). Some of these rules improve on the best available rules in the literature and some offer rules where none (other than the tensor product) existed. The results were produced by combining methodology developed by previous researchers with new approaches. The full precision rules themselves are at https://doi.org/10.5281/zenodo.22881864. Software in Julia, Python, and R providing the rules is available via a package registry and/or GitHub: Quadriceps.jl (both 64-bit and 128-bit; https://github.com/NittanyLion/Quadriceps.jl), quadriceps-py (64-bit only; https://github.com/NittanyLion/quadriceps-py), and quadriceps-r (64-bit only; https://github.com/NittanyLion/quadriceps-r). The software used to create these rules is available via PositiveWeightQuadratureSolvers.jl (https://github.com/NittanyLion/PositiveWeightQuadratureSolvers.jl). The replication package is at QuadricepsReplicationPackage.jl (https://github.com/NittanyLion/QuadricepsReplicationPackage.jl). A snapshot of all five packages is archived at https://doi.org/10.5281/zenodo.22883240.

==> fig/nodes_gh.dat <==
x y w logw
-6.95457355 -1.05174694 4.983198e-12 -11.3025
-6.90994812 0.28714559 1.162368e-11 -10.9347
-6.91577911 1.71903027 2.999949e-12 -11.5229
-5.53957871 4.48259786 2.992488e-12 -11.5240
-6.17285134 -3.51631323 3.116542e-12 -11.5063
-6.64033055 -2.29968654 4.939758e-12 -11.3063
-5.58969420 -1.89767254 4.741865e-09 -8.3241
-5.82148107 -0.84565730 5.324464e-09 -8.2737
-5.75892413 0.13722335 9.436811e-09 -8.0252
-5.79160639 1.11566725 4.747732e-09 -8.3235
-5.66267748 2.11459934 1.812633e-09 -8.7417
-6.28048711 3.13766976 6.066142e-12 -11.2171
-5.36567516 -4.70712478 2.567802e-12 -11.5904
-4.75169218 -3.76799441 1.549675e-09 -8.8098
-5.19945547 -2.88553636 3.533398e-09 -8.4518
-4.47577808 -2.16826914 6.171563e-07 -6.2096
-4.78620448 -1.22115137 7.086727e-07 -6.1496
-4.83949816 -0.29791558 1.030011e-06 -5.9872
-4.81827067 0.61232841 9.636627e-07 -6.0161
-4.76027168 1.49074921 5.356259e-07 -6.2711
-4.95790212 2.49563360 2.181411e-08 -7.6613
-4.97368571 3.37238130 2.572829e-09 -8.5896
-4.20082582 4.26665300 3.216273e-09 -8.4926
-4.37207617 -5.83853636 8.089817e-13 -12.0921
-4.02222571 -4.29028564 3.815868e-09 -8.4184
-4.03107576 -3.09334050 3.666538e-07 -6.4357
-3.50848691 -2.23818377 2.152089e-05 -4.6671
-3.84818629 -1.36140564 2.983198e-05 -4.5253
-3.96619601 -0.47696950 4.084861e-05 -4.3888
-3.96674730 0.41839637 4.187942e-05 -4.3780
-3.84844744 1.30934293 3.267431e-05 -4.4858
-4.17407750 2.27353829 1.517098e-06 -5.8190
-3.93083407 3.18796564 3.990856e-07 -6.3989
-4.41742854 5.55209964 3.739684e-12 -11.4272
-3.94843945 -4.99961451 1.882940e-10 -9.7252
-2.79106655 -4.52546345 7.220046e-08 -7.1415
-3.32471201 -3.86232222 2.802781e-07 -6.5524
-3.04872439 -3.05058800 1.071324e-05 -4.9701
-2.94826343 -1.51551518 4.318729e-04 -3.3646
-3.11202418 -0.73066896 6.143684e-04 -3.2116
-3.17178775 0.05101783 6.416262e-04 -3.1927
-3.07861384 0.82518910 6.408109e-04 -3.1933
-2.89555549 1.57368662 4.116443e-04 -3.3855
-3.37619096 2.13294689 3.571732e-05 -4.4471
-3.06713997 2.89606957 1.567942e-05 -4.8047
-3.16914800 3.90648827 4.762389e-07 -6.3222
-3.22222535 5.00041921 4.047136e-09 -8.3929
-3.07855163 6.32498839 5.709833e-12 -11.2434
-2.99425518 -6.44741223 3.224971e-12 -11.4915
-3.01333677 -5.24885922 1.763899e-09 -8.7535
-2.35840148 -3.83625406 4.405675e-06 -5.3560
-2.18016958 -3.08639281 7.895456e-05 -4.1026
-2.58299022 -2.29597596 2.711670e-04 -3.5668
-2.11831029 -1.53831049 3.191346e-03 -2.4960
-2.30545479 -0.76857250 5.040968e-03 -2.2975
-2.38721445 0.00329505 5.516338e-03 -2.2583
-2.26130608 0.75768164 5.680713e-03 -2.2456
-2.14246742 1.52504421 2.872751e-03 -2.5417
-2.39205426 2.33944665 4.206759e-04 -3.3761
-2.33962378 3.37490697 2.577642e-05 -4.5888
-2.26413978 4.35218033 8.422689e-07 -6.0745
-1.90229263 5.87494469 6.144883e-10 -9.2115
-1.55531436 -6.95504350 2.917393e-12 -11.5350
-1.94976907 -5.69630939 2.465167e-09 -8.6082
-1.90427011 -4.72748069 3.004616e-07 -6.5222
-1.46934461 -3.91954601 1.805535e-05 -4.7434
-1.38965654 -3.10360850 3.021976e-04 -3.5197
-1.75212352 -2.32494781 1.441539e-03 -2.8412
-1.32667975 -1.59047021 1.084920e-02 -1.9646
-1.52332636 -0.83337771 1.958596e-02 -1.7081
-1.60733395 -0.09600284 2.483340e-02 -1.6050
-1.49213077 0.60977591 2.351512e-02 -1.6287
-1.43021372 1.30974816 1.250504e-02 -1.9029
-1.50612201 2.09492535 3.554313e-03 -2.4492
-1.71330181 2.86321294 3.687324e-04 -3.4333
-1.49044123 3.79467004 3.014204e-05 -4.5208
-1.27976496 4.76677224 7.769204e-07 -6.1096
-2.19130042 5.29491763 9.801924e-09 -8.0087
-1.59826473 6.95959410 2.733769e-12 -11.5632
-0.17411919 -6.94017097 8.954447e-12 -11.0480
-0.87037775 -5.84756046 4.484766e-09 -8.3483
-0.98023525 -4.86315025 6.302647e-07 -6.2005
-0.65306813 -3.97424681 3.212531e-05 -4.4932
-0.61744930 -3.13519012 6.065842e-04 -3.2171
-0.93069634 -2.33783565 4.173301e-03 -2.3795
-0.54666076 -1.55864949 2.376269e-02 -1.6241
-0.81150888 -0.84696601 4.025271e-02 -1.3952
-0.81167419 -0.10831844 6.748637e-02 -1.1708
-0.73146453 0.64723579 5.635432e-02 -1.2491
-0.73039922 1.45293435 2.471844e-02 -1.6070
-0.74179866 2.25046380 5.872478e-03 -2.2312
-0.96927532 3.03215886 6.439618e-04 -3.1911
-0.62491790 3.92376380 4.434562e-05 -4.3531
-0.91300971 5.78087399 6.544822e-09 -8.1841
-0.13196356 6.85771357 1.795472e-11 -10.7458
0.13230420 -5.72663702 1.200680e-08 -7.9206
-0.05451619 -4.79137779 1.352938e-06 -5.8687
0.06990870 -3.89276437 4.408681e-05 -4.3557
0.14389326 -3.07713944 8.311311e-04 -3.0803
-0.13778719 -2.31127140 6.771412e-03 -2.1693
0.22700215 -1.51175391 3.017555e-02 -1.5203
-0.10541915 -0.75037819 6.743764e-02 -1.1711
-0.00350812 0.03584059 1.007970e-01 -0.9966
-0.02430438 0.84794033 6.154517e-02 -1.2108
0.01603839 1.61837356 2.482215e-02 -1.6052
0.00491404 2.38614027 5.255531e-03 -2.2794
-0.18779103 3.14133999 7.127892e-04 -3.1470
0.28490850 3.92304623 5.220529e-05 -4.2823
-0.30318215 4.77769223 1.407575e-06 -5.8515
0.05285647 5.64025570 1.640620e-08 -7.7850
1.34070586 7.02573394 2.563052e-12 -11.5912
0.90938978 -6.79130401 1.272568e-11 -10.8953
1.12715019 -5.70620842 7.415573e-09 -8.1299
0.84417967 -4.74153196 1.176621e-06 -5.9294
0.68484662 -3.89720416 3.486881e-05 -4.4576
0.89359343 -3.05487694 6.119578e-04 -3.2133
0.66635189 -2.25951240 6.325938e-03 -2.1989
1.02900632 -1.45989786 1.983948e-02 -1.7025
0.63586936 -0.73339408 5.644702e-02 -1.2484
0.80418324 -0.01913383 6.524986e-02 -1.1854
0.67756220 0.70236053 5.314209e-02 -1.2746
0.76327560 1.46060710 2.399005e-02 -1.6200
0.75470677 2.25714074 5.664230e-03 -2.2469
0.64740116 3.09040819 7.323671e-04 -3.1353
0.64013158 4.75863235 1.255033e-06 -5.9013
0.87717562 5.87670354 3.552211e-09 -8.4495
1.99554565 -6.94856386 1.283564e-12 -11.8916
2.17595588 -5.71049146 1.427772e-09 -8.8453
1.71767640 -4.73677052 3.977043e-07 -6.4004
1.43778487 -3.81768941 2.796216e-05 -4.5534
1.60409577 -2.92188858 3.337082e-04 -3.4766
1.47187249 -2.18567051 3.023159e-03 -2.5195
1.88939675 -1.46979946 5.889234e-03 -2.2299
1.44888669 -0.73257296 2.595058e-02 -1.5859
1.57417956 0.01496264 2.575007e-02 -1.5892
1.43192914 0.74736074 2.485117e-02 -1.6047
1.51597178 1.48969910 9.059351e-03 -2.0429
1.50131410 2.22374587 2.446843e-03 -2.6114
1.45002645 3.00158547 3.953285e-04 -3.4030
1.20387520 3.88485182 3.268573e-05 -4.4856
1.43483460 4.92439134 2.396960e-07 -6.6203
1.93299655 5.77835448 1.492295e-09 -8.8261
3.34587147 -5.04899961 1.649979e-09 -8.7825
2.61776733 -4.79685130 3.664361e-08 -7.4360
2.28929418 -3.98048074 2.840821e-06 -5.5466
2.22460016 -3.20067737 4.738374e-05 -4.3244
2.33945228 -2.29071568 5.506788e-04 -3.2591
2.73423831 -1.47925665 8.719718e-04 -3.0595
2.28327218 -0.68778173 6.076383e-03 -2.2164
2.29775968 0.09606818 6.176649e-03 -2.2092
2.22939222 0.85646274 5.811692e-03 -2.2357
2.25052618 1.65910770 1.872651e-03 -2.7275
2.27225214 2.49240831 3.760574e-04 -3.4247
2.15168074 3.41613903 3.367634e-05 -4.4727
2.00812341 4.26500257 1.682804e-06 -5.7740
2.49231255 4.96929858 2.329604e-08 -7.6327
2.84753109 6.50874972 3.332608e-12 -11.4772
3.15323624 -3.91223538 4.370372e-07 -6.3595
2.98737716 -3.00662610 1.439887e-05 -4.8417
3.27794996 -2.19325995 4.943526e-05 -4.3060
3.12887563 -0.69207074 6.202902e-04 -3.2074
3.00199249 0.08056986 9.646978e-04 -3.0156
3.06787966 0.86755741 6.546686e-04 -3.1840
2.95864743 1.60455152 2.835776e-04 -3.5473
3.10792856 2.25972437 5.811660e-05 -4.2357
2.98214836 3.08402112 1.182095e-05 -4.9273
2.95185462 4.04726222 5.101590e-07 -6.2923
3.32920244 -6.23661943 4.199367e-12 -11.3768
4.10340000 -4.53284605 9.429466e-10 -9.0255
3.96175395 -3.87327294 1.768479e-08 -7.7524
3.90685590 -3.05866481 6.151119e-07 -6.2110
4.19592058 -2.18569846 1.758457e-06 -5.7549
3.64904836 -1.37168839 5.614210e-05 -4.2507
4.02475436 -0.47886810 3.117815e-05 -4.5061
3.65324602 0.09225690 7.727503e-05 -4.1120
3.96613463 0.62989320 3.417250e-05 -4.4663
3.81457561 1.48504547 2.845967e-05 -4.5458
3.86224036 2.43439751 3.511951e-06 -5.4545
3.82323287 3.39495998 2.927428e-07 -6.5335
3.88083641 4.42493379 4.982841e-09 -8.3025
3.23082284 5.25603794 8.735295e-10 -9.0587
4.19545883 5.87372441 1.343115e-12 -11.8719
4.64686948 -5.47428707 1.959907e-12 -11.7078
4.79657008 -3.84179413 8.628428e-10 -9.0641
4.98226540 -2.92664098 9.540228e-09 -8.0204
5.02049776 -1.85047411 7.178507e-08 -7.1440
4.42588785 -1.24998660 2.418567e-06 -5.6164
5.04298902 -0.81326896 2.628039e-07 -6.5804
4.78281452 0.07182943 1.478725e-06 -5.8301
4.78604762 1.02285492 8.299740e-07 -6.0809
4.66765561 1.90623849 3.964778e-07 -6.4018
4.64344811 2.85443115 4.072434e-08 -7.3901
4.84104241 3.79448950 1.090221e-09 -8.9625
4.76070192 4.94978476 8.895065e-12 -11.0509
5.65410880 -4.37944960 2.215192e-12 -11.6546
6.23408528 -3.13231314 7.567533e-12 -11.1210
5.76469051 -2.13169929 8.510435e-10 -9.0700
5.94215241 -1.17286999 1.753879e-09 -8.7560
5.82506005 -0.16239934 6.292622e-09 -8.2012
5.71974286 0.71390021 9.158772e-09 -8.0382
5.70840083 1.71763402 3.313759e-09 -8.4797
5.46374270 2.68330457 1.322431e-09 -8.8786
6.10681706 3.53569269 3.962515e-12 -11.4020
5.69266073 4.76770533 2.691462e-13 -12.5700
7.01112534 -1.81638120 1.304540e-12 -11.8845
6.97218023 -0.35213079 7.296810e-12 -11.1369
6.86609725 0.96467348 1.000979e-11 -10.9996
6.78617328 2.32696502 1.962605e-12 -11.7072


==> fig/nodes_le.dat <==
x y w logw
0.43521995 0.51927053 2.386933e-03 -2.6222
0.56478005 0.48072947 2.386933e-03 -2.6222
0.40687980 0.47818066 1.908500e-03 -2.7193
0.59312020 0.52181934 1.908500e-03 -2.7193
0.51311134 0.64493712 2.458939e-03 -2.6093
0.48688866 0.35506288 2.458939e-03 -2.6093
0.32925169 0.52978024 1.575014e-03 -2.8027
0.67074831 0.47021976 1.575014e-03 -2.8027
0.50198974 0.77741757 2.216104e-03 -2.6544
0.49801026 0.22258243 2.216104e-03 -2.6544
0.21626843 0.48159816 1.975787e-03 -2.7043
0.78373157 0.51840184 1.975787e-03 -2.7043
0.46848435 0.81032746 2.111580e-03 -2.6754
0.53151565 0.18967254 2.111580e-03 -2.6754
0.16382585 0.47982674 2.114926e-03 -2.6747
0.83617415 0.52017326 2.114926e-03 -2.6747
0.50718480 0.89618156 1.743522e-03 -2.7586
0.49281520 0.10381844 1.743522e-03 -2.7586
0.09408936 0.51120415 1.677399e-03 -2.7754
0.90591064 0.48879585 1.677399e-03 -2.7754
0.48450002 0.95077044 1.024892e-03 -2.9893
0.51549998 0.04922956 1.024892e-03 -2.9893
0.05007854 0.44543900 1.080488e-03 -2.9664
0.94992146 0.55456100 1.080488e-03 -2.9664
0.51122063 0.97033241 9.476277e-04 -3.0234
0.48877937 0.02966759 9.476277e-04 -3.0234
0.03911063 0.48727145 9.420460e-04 -3.0259
0.96088937 0.51272855 9.420460e-04 -3.0259
0.51341849 0.99052732 5.246560e-04 -3.2801
0.48658151 0.00947268 5.246560e-04 -3.2801
0.01704159 0.48617609 6.618885e-04 -3.1792
0.98295841 0.51382391 6.618885e-04 -3.1792
0.50768990 0.99995070 6.470906e-05 -4.1890
0.49231010 0.00004930 6.470906e-05 -4.1890
0.00033937 0.50388892 7.865861e-05 -4.1043
0.99966063 0.49611108 7.865861e-05 -4.1043
0.47934526 0.99674876 3.049669e-04 -3.5157
0.52065474 0.00325124 3.049669e-04 -3.5157
0.00347630 0.47781867 2.958088e-04 -3.5290
0.99652370 0.52218133 2.958088e-04 -3.5290
0.52698163 0.51009632 2.460975e-03 -2.6089
0.47301837 0.48990368 2.460975e-03 -2.6089
0.49208261 0.54139733 2.316387e-03 -2.6352
0.50791739 0.45860267 2.316387e-03 -2.6352
0.55855048 0.55037678 2.389529e-03 -2.6217
0.44144952 0.44962322 2.389529e-03 -2.6217
0.39215497 0.53933212 2.262355e-03 -2.6454
0.60784503 0.46066788 2.262355e-03 -2.6454
0.66327770 0.66340598 2.242101e-03 -2.6493
0.33672230 0.33659402 2.242101e-03 -2.6493
0.38078343 0.68851573 2.315903e-03 -2.6353
0.61921657 0.31148427 2.315903e-03 -2.6353
0.69242997 0.70024874 2.078521e-03 -2.6822
0.30757003 0.29975126 2.078521e-03 -2.6822
0.34547996 0.65345949 1.888584e-03 -2.7239
0.65452004 0.34654051 1.888584e-03 -2.7239
0.72372376 0.66854547 2.046313e-03 -2.6890
0.27627624 0.33145453 2.046313e-03 -2.6890
0.31030668 0.68561394 7.620400e-04 -3.1180
0.68969332 0.31438606 7.620400e-04 -3.1180
0.76496038 0.75543228 2.026791e-03 -2.6932
0.23503962 0.24456772 2.026791e-03 -2.6932
0.20125764 0.73677003 1.928677e-03 -2.7147
0.79874236 0.26322997 1.928677e-03 -2.7147
0.76029749 0.81931667 1.836820e-03 -2.7359
0.23970251 0.18068333 1.836820e-03 -2.7359
0.19564100 0.80927222 1.592583e-03 -2.7979
0.80435900 0.19072778 1.592583e-03 -2.7979
0.81709228 0.82251321 1.625786e-03 -2.7889
0.18290772 0.17748679 1.625786e-03 -2.7889
0.17125768 0.83755808 1.436333e-03 -2.8427
0.82874232 0.16244192 1.436333e-03 -2.8427
0.84607765 0.84892385 1.469436e-03 -2.8328
0.15392235 0.15107615 1.469436e-03 -2.8328
0.15649139 0.85767550 2.838334e-04 -3.5469
0.84350861 0.14232450 2.838334e-04 -3.5469
0.91763771 0.92102242 8.149310e-04 -3.0889
0.08236229 0.07897758 8.149310e-04 -3.0889
0.07918214 0.89365228 9.279755e-04 -3.0325
0.92081786 0.10634772 9.279755e-04 -3.0325
0.96796933 0.97234230 3.242865e-04 -3.4891
0.03203067 0.02765770 3.242865e-04 -3.4891
0.03545155 0.96025051 4.176277e-04 -3.3792
0.96454845 0.03974949 4.176277e-04 -3.3792
0.97938572 0.98407337 1.959445e-04 -3.7079
0.02061428 0.01592663 1.959445e-04 -3.7079
0.02357688 0.97445049 2.727323e-04 -3.5643
0.97642312 0.02554951 2.727323e-04 -3.5643
0.98993267 0.99124337 9.661398e-05 -4.0150
0.01006733 0.00875663 9.661398e-05 -4.0150
0.01394038 0.98484068 1.503223e-04 -3.8230
0.98605962 0.01515932 1.503223e-04 -3.8230
0.99510002 0.99761164 3.212333e-05 -4.4932
0.00489998 0.00238836 3.212333e-05 -4.4932
0.00547188 0.99466140 4.488592e-05 -4.3479
0.99452812 0.00533860 4.488592e-05 -4.3479
0.48176565 0.60545455 2.251162e-03 -2.6476
0.51823435 0.39454545 2.251162e-03 -2.6476
0.45492992 0.56415868 2.089123e-03 -2.6800
0.54507008 0.43584132 2.089123e-03 -2.6800
0.36172599 0.50346723 1.759131e-03 -2.7547
0.63827401 0.49653277 1.759131e-03 -2.7547
0.39055409 0.42827294 1.138081e-03 -2.9438
0.60944591 0.57172706 1.138081e-03 -2.9438
0.52254972 0.58178271 2.385127e-03 -2.6225
0.47745028 0.41821729 2.385127e-03 -2.6225
0.41511645 0.58499358 2.445243e-03 -2.6117
0.58488355 0.41500642 2.445243e-03 -2.6117
0.35669118 0.56745139 2.276841e-03 -2.6427
0.64330882 0.43254861 2.276841e-03 -2.6427
0.41205797 0.41064673 1.731330e-03 -2.7616
0.58794203 0.58935327 1.731330e-03 -2.7616
0.54724584 0.68254252 2.544488e-03 -2.5944
0.45275416 0.31745748 2.544488e-03 -2.5944
0.44457312 0.62782812 2.205712e-03 -2.6565
0.55542688 0.37217188 2.205712e-03 -2.6565
0.29735383 0.51530507 1.189749e-03 -2.9245
0.70264617 0.48469493 1.189749e-03 -2.9245
0.38981220 0.48590376 6.954035e-04 -3.1578
0.61018780 0.51409624 6.954035e-04 -3.1578
0.58094808 0.64419557 1.244762e-03 -2.9049
0.41905192 0.35580443 1.244762e-03 -2.9049
0.41250630 0.65660643 2.280668e-03 -2.6419
0.58749370 0.34339357 2.280668e-03 -2.6419
0.32391487 0.59960920 2.362172e-03 -2.6267
0.67608513 0.40039080 2.362172e-03 -2.6267
0.38354979 0.39155494 9.274091e-04 -3.0327
0.61645021 0.60844506 9.274091e-04 -3.0327
0.50548825 0.71082528 2.483792e-03 -2.6049
0.49451175 0.28917472 2.483792e-03 -2.6049
0.47345968 0.67115734 2.360361e-03 -2.6270
0.52654032 0.32884266 2.360361e-03 -2.6270
0.27578835 0.48616194 2.074642e-03 -2.6831
0.72421165 0.51383806 2.074642e-03 -2.6831
0.33239956 0.48723023 1.262500e-03 -2.8988
0.66760044 0.51276977 1.262500e-03 -2.8988
0.59832738 0.66407682 1.831368e-03 -2.7372
0.40167262 0.33592318 1.831368e-03 -2.7372
0.44069027 0.70076770 2.162755e-03 -2.6650
0.55930973 0.29923230 2.162755e-03 -2.6650
0.30210060 0.55229371 1.424096e-03 -2.8465
0.69789940 0.44770629 1.424096e-03 -2.8465
0.36174679 0.44790921 2.151885e-03 -2.6672
0.63825321 0.55209079 2.151885e-03 -2.6672
0.63362702 0.62897981 2.023118e-03 -2.6940
0.36637298 0.37102019 2.023118e-03 -2.6940
0.40884143 0.72536851 6.143801e-04 -3.2116
0.59115857 0.27463149 6.143801e-04 -3.2116
0.37865030 0.61727768 2.557092e-03 -2.5923
0.62134970 0.38272232 2.557092e-03 -2.5923
0.33374250 0.40796445 2.340024e-03 -2.6308
0.66625750 0.59203555 2.340024e-03 -2.6308
0.53980019 0.74653886 2.382697e-03 -2.6229
0.46019981 0.25346114 2.382697e-03 -2.6229
0.43642886 0.77522789 2.151845e-03 -2.6672
0.56357114 0.22477211 2.151845e-03 -2.6672
0.23519873 0.50792383 9.446021e-04 -3.0248
0.76480127 0.49207617 9.446021e-04 -3.0248
0.24707305 0.44756876 2.228815e-03 -2.6519
0.75292695 0.55243124 2.228815e-03 -2.6519
0.58186429 0.71899431 2.457118e-03 -2.6096
0.41813571 0.28100569 2.457118e-03 -2.6096
0.46905806 0.74278001 2.325637e-03 -2.6335
0.53094194 0.25721999 2.325637e-03 -2.6335
0.25320073 0.53163566 1.949145e-03 -2.7102
0.74679927 0.46836434 1.949145e-03 -2.7102
0.31164620 0.45690533 2.064706e-03 -2.6851
0.68835380 0.54309467 2.064706e-03 -2.6851
0.55433486 0.61845169 2.200141e-03 -2.6575
0.44566514 0.38154831 2.200141e-03 -2.6575
0.41212178 0.73206589 1.479224e-03 -2.8300
0.58787822 0.26793411 1.479224e-03 -2.8300
0.34032184 0.64987929 6.419917e-04 -3.1925
0.65967816 0.35012071 6.419917e-04 -3.1925
0.28371308 0.42055731 2.108265e-03 -2.6761
0.71628692 0.57944269 2.108265e-03 -2.6761
0.62764380 0.69591192 2.247792e-03 -2.6482
0.37235620 0.30408808 2.247792e-03 -2.6482
0.31146746 0.68825952 1.631865e-03 -2.7873
0.68853254 0.31174048 1.631865e-03 -2.7873
0.29162639 0.63343318 2.387268e-03 -2.6221
0.70837361 0.36656682 2.387268e-03 -2.6221
0.30352794 0.37043639 2.217263e-03 -2.6542
0.69647206 0.62956361 2.217263e-03 -2.6542
0.70917101 0.74750352 1.947691e-03 -2.7105
0.29082899 0.25249648 1.947691e-03 -2.7105
0.27963060 0.72091553 2.191357e-03 -2.6593
0.72036940 0.27908447 2.191357e-03 -2.6593
0.22876951 0.70274121 1.641468e-03 -2.7848
0.77123049 0.29725879 1.641468e-03 -2.7848
0.25870699 0.28395357 2.084491e-03 -2.6810
0.74129301 0.71604643 2.084491e-03 -2.6810
0.57412885 0.77901235 2.156657e-03 -2.6662
0.42587115 0.22098765 2.156657e-03 -2.6662
0.38160096 0.75932913 2.105798e-03 -2.6766
0.61839904 0.24067087 2.105798e-03 -2.6766
0.22002662 0.56274850 2.272966e-03 -2.6434
0.77997338 0.43725150 2.272966e-03 -2.6434
0.21993588 0.40555786 2.173143e-03 -2.6629
0.78006412 0.59444214 2.173143e-03 -2.6629
0.61645747 0.75383606 2.281280e-03 -2.6418
0.38354253 0.24616394 2.281280e-03 -2.6418
0.34879899 0.72128317 2.309688e-03 -2.6364
0.65120101 0.27871683 2.309688e-03 -2.6364
0.27725636 0.57458610 1.922817e-03 -2.7161
0.72274364 0.42541390 1.922817e-03 -2.7161
0.25901381 0.38619096 1.639152e-03 -2.7854
0.74098619 0.61380904 1.639152e-03 -2.7854
0.67878904 0.77256073 1.596103e-03 -2.7969
0.32121096 0.22743927 1.596103e-03 -2.7969
0.28404555 0.78316475 1.999249e-03 -2.6991
0.71595445 0.21683525 1.999249e-03 -2.6991
0.22062953 0.63960798 2.182551e-03 -2.6610
0.77937047 0.36039202 2.182551e-03 -2.6610
0.22642204 0.31724380 2.013308e-03 -2.6961
0.77357796 0.68275620 2.013308e-03 -2.6961
0.65865590 0.73049144 2.129985e-03 -2.6716
0.34134410 0.26950856 2.129985e-03 -2.6716
0.31668125 0.75336574 2.202902e-03 -2.6570
0.68331875 0.24663426 2.202902e-03 -2.6570
0.26047671 0.66840776 2.311656e-03 -2.6361
0.73952329 0.33159224 2.311656e-03 -2.6361
0.24232595 0.35694758 1.461742e-03 -2.8351
0.75767405 0.64305242 1.461742e-03 -2.8351
0.69411555 0.81469234 1.982866e-03 -2.7027
0.30588445 0.18530766 1.982866e-03 -2.7027
0.24948653 0.75183538 1.944048e-03 -2.7113
0.75051347 0.24816462 1.944048e-03 -2.7113
0.23431221 0.70402721 5.349273e-04 -3.2717
0.76568779 0.29597279 5.349273e-04 -3.2717
0.20334038 0.27816130 1.987019e-03 -2.7018
0.79665962 0.72183870 1.987019e-03 -2.7018
0.53473580 0.80685515 1.910664e-03 -2.7188
0.46526420 0.19314485 1.910664e-03 -2.7188
0.40566101 0.80382037 1.914979e-03 -2.7178
0.59433899 0.19617963 1.914979e-03 -2.7178
0.19046984 0.52218341 2.199205e-03 -2.6577
0.80953016 0.47781659 2.199205e-03 -2.6577
0.19074062 0.44112529 2.129905e-03 -2.6716
0.80925938 0.55887471 2.129905e-03 -2.6716
0.60489456 0.80800545 1.733097e-03 -2.7612
0.39510544 0.19199455 1.733097e-03 -2.7612
0.37597514 0.82820315 1.685428e-03 -2.7733
0.62402486 0.17179685 1.685428e-03 -2.7733
0.19152115 0.59919763 2.174682e-03 -2.6626
0.80847885 0.40080237 2.174682e-03 -2.6626
0.16866728 0.39506523 2.106554e-03 -2.6764
0.83133272 0.60493477 2.106554e-03 -2.6764
0.64624742 0.78826270 1.714031e-03 -2.7660
0.35375258 0.21173730 1.714031e-03 -2.7660
0.35006931 0.78880696 2.106367e-03 -2.6765
0.64993069 0.21119304 2.106367e-03 -2.6765
0.24913297 0.60518942 2.192920e-03 -2.6590
0.75086703 0.39481058 2.192920e-03 -2.6590
0.19826090 0.35904633 2.134273e-03 -2.6707
0.80173910 0.64095367 2.134273e-03 -2.6707
0.65661852 0.81953847 4.532533e-04 -3.3437
0.34338148 0.18046153 4.532533e-04 -3.3437
0.31496948 0.81529043 1.815706e-03 -2.7410
0.68503052 0.18470957 1.815706e-03 -2.7410
0.19266060 0.67503927 2.032241e-03 -2.6920
0.80733940 0.32496073 2.032241e-03 -2.6920
0.17585715 0.31655805 1.984107e-03 -2.7024
0.82414285 0.68344195 1.984107e-03 -2.7024
0.73148616 0.78738345 2.027240e-03 -2.6931
0.26851384 0.21261655 2.027240e-03 -2.6931
0.25269609 0.81167842 1.761022e-03 -2.7542
0.74730391 0.18832158 1.761022e-03 -2.7542
0.22170295 0.78097339 1.729133e-03 -2.7622
0.77829705 0.21902661 1.729133e-03 -2.7622
0.15107895 0.28146018 1.520573e-03 -2.8180
0.84892105 0.71853982 1.520573e-03 -2.8180
0.50015025 0.83733952 1.495408e-03 -2.8252
0.49984975 0.16266048 1.495408e-03 -2.8252
0.43534776 0.84052528 2.017536e-03 -2.6952
0.56465224 0.15947472 2.017536e-03 -2.6952
0.16318747 0.55935342 2.086642e-03 -2.6806
0.83681253 0.44064658 2.086642e-03 -2.6806
0.14168839 0.43365919 2.020193e-03 -2.6946
0.85831161 0.56634081 2.020193e-03 -2.6946
0.56314583 0.83127577 1.550220e-03 -2.8096
0.43685417 0.16872423 1.550220e-03 -2.8096
0.38809489 0.84802291 2.069105e-04 -3.6842
0.61190511 0.15197709 2.069105e-04 -3.6842
0.16149993 0.63192955 1.235212e-03 -2.9083
0.83850007 0.36807045 1.235212e-03 -2.9083
0.12194250 0.38702818 1.785778e-03 -2.7482
0.87805750 0.61297182 1.785778e-03 -2.7482
0.63605193 0.82829209 1.003825e-03 -2.9983
0.36394807 0.17170791 1.003825e-03 -2.9983
0.33475260 0.83834662 7.599674e-04 -3.1192
0.66524740 0.16165338 7.599674e-04 -3.1192
0.16838243 0.64133948 8.886876e-04 -3.0513
0.83161757 0.35866052 8.886876e-04 -3.0513
0.14703016 0.35058273 1.921269e-03 -2.7164
0.85296984 0.64941727 1.921269e-03 -2.7164
0.72443397 0.84516503 1.835650e-03 -2.7362
0.27556603 0.15483497 1.835650e-03 -2.7362
0.27965827 0.84043876 1.439188e-03 -2.8419
0.72034173 0.15956124 1.439188e-03 -2.8419
0.17562132 0.76745961 1.511301e-03 -2.8206
0.82437868 0.23254039 1.511301e-03 -2.8206
0.13948220 0.26865064 2.920910e-04 -3.5345
0.86051780 0.73134936 2.920910e-04 -3.5345
0.75290713 0.87118022 9.424518e-04 -3.0257
0.24709287 0.12881978 9.424518e-04 -3.0257
0.22369127 0.83970963 1.581349e-03 -2.8010
0.77630873 0.16029037 1.581349e-03 -2.8010
0.15851348 0.78888529 9.032890e-04 -3.0442
0.84148652 0.21111471 9.032890e-04 -3.0442
0.20820608 0.21054231 1.815962e-03 -2.7409
0.79179392 0.78945769 1.815962e-03 -2.7409
0.51933167 0.85281053 1.077654e-03 -2.9675
0.48066833 0.14718947 1.077654e-03 -2.9675
0.47119514 0.86964500 1.906072e-03 -2.7199
0.52880486 0.13035500 1.906072e-03 -2.7199
0.13765239 0.51778742 1.992102e-03 -2.7007
0.86234761 0.48221258 1.992102e-03 -2.7007
0.11656138 0.47204656 1.875296e-03 -2.7269
0.88343862 0.52795344 1.875296e-03 -2.7269
0.61116776 0.84288175 7.042132e-04 -3.1523
0.38883224 0.15711825 7.042132e-04 -3.1523
0.34924866 0.85816001 1.425621e-03 -2.8460
0.65075134 0.14183999 1.425621e-03 -2.8460
0.11517456 0.63625523 1.718395e-03 -2.7649
0.88482544 0.36374477 1.718395e-03 -2.7649
0.12379635 0.31155364 1.677432e-03 -2.7754
0.87620365 0.68844636 1.677432e-03 -2.7754
0.66399814 0.84947990 1.625602e-03 -2.7890
0.33600186 0.15052010 1.625602e-03 -2.7890
0.29782622 0.86024278 1.008754e-03 -2.9962
0.70217378 0.13975722 1.008754e-03 -2.9962
0.16578397 0.71023559 1.893590e-03 -2.7227
0.83421603 0.28976441 1.893590e-03 -2.7227
0.16657930 0.25587082 5.093158e-04 -3.2930
0.83342070 0.74412918 5.093158e-04 -3.2930
0.75683207 0.87771407 7.116300e-04 -3.1477
0.24316793 0.12228593 7.116300e-04 -3.1477
0.24868439 0.86752914 1.317588e-03 -2.8802
0.75131561 0.13247086 1.317588e-03 -2.8802
0.14038953 0.74466819 1.709889e-03 -2.7670
0.85961047 0.25533181 1.709889e-03 -2.7670
0.17987785 0.24063078 1.541256e-03 -2.8121
0.82012215 0.75936922 1.541256e-03 -2.8121
0.78758520 0.85003578 1.612376e-03 -2.7925
0.21241480 0.14996422 1.612376e-03 -2.7925
0.19732828 0.86747561 1.431986e-03 -2.8441
0.80267172 0.13252439 1.431986e-03 -2.8441
0.14187057 0.81084850 1.337001e-03 -2.8739
0.85812943 0.18915150 1.337001e-03 -2.8739
0.15521937 0.20678735 1.607939e-03 -2.7937
0.84478063 0.79321265 1.607939e-03 -2.7937
0.84196808 0.90212132 1.238776e-03 -2.9070
0.15803192 0.09787868 1.238776e-03 -2.9070
0.15236761 0.87544392 1.132772e-03 -2.9459
0.84763239 0.12455608 1.132772e-03 -2.9459
0.12760184 0.84773645 1.269300e-03 -2.8964
0.87239816 0.15226355 1.269300e-03 -2.8964
0.13137426 0.12173038 1.267629e-03 -2.8970
0.86862574 0.87826962 1.267629e-03 -2.8970
0.54639082 0.87442514 1.705240e-03 -2.7682
0.45360918 0.12557486 1.705240e-03 -2.7682
0.43660866 0.89403598 1.662571e-03 -2.7792
0.56339134 0.10596402 1.662571e-03 -2.7792
0.11348842 0.55628191 1.817274e-03 -2.7406
0.88651158 0.44371809 1.817274e-03 -2.7406
0.08155313 0.45823946 1.123014e-03 -2.9496
0.91844687 0.54176054 1.123014e-03 -2.9496
0.58640211 0.85538226 1.316092e-03 -2.8807
0.41359789 0.14461774 1.316092e-03 -2.8807
0.40273777 0.86727203 1.682829e-03 -2.7740
0.59726223 0.13272797 1.682829e-03 -2.7740
0.13729239 0.59638984 1.899829e-03 -2.7213
0.86270761 0.40361016 1.899829e-03 -2.7213
0.09955446 0.42243757 1.583415e-03 -2.8004
0.90044554 0.57756243 1.583415e-03 -2.8004
0.62618688 0.87459940 1.688758e-03 -2.7724
0.37381312 0.12540060 1.688758e-03 -2.7724
0.31821279 0.88303038 1.448514e-03 -2.8391
0.68178721 0.11696962 1.448514e-03 -2.8391
0.13965879 0.67341208 1.826926e-03 -2.7383
0.86034121 0.32658792 1.826926e-03 -2.7383
0.08446410 0.30193898 1.375894e-03 -2.8614
0.91553590 0.69806102 1.375894e-03 -2.8614
0.69336937 0.87458961 1.658256e-03 -2.7803
0.30663063 0.12541039 1.658256e-03 -2.7803
0.28313968 0.90332119 5.639773e-04 -3.2487
0.71686032 0.09667881 5.639773e-04 -3.2487
0.11612929 0.70907188 1.629992e-03 -2.7878
0.88387071 0.29092812 1.629992e-03 -2.7878
0.10559903 0.26926290 1.482120e-03 -2.8291
0.89440097 0.73073710 1.482120e-03 -2.8291
0.78620220 0.89833245 1.394951e-03 -2.8554
0.21379780 0.10166755 1.394951e-03 -2.8554
0.22181514 0.89541113 1.296111e-03 -2.8874
0.77818486 0.10458887 1.296111e-03 -2.8874
0.11725734 0.77834611 1.516884e-03 -2.8190
0.88274266 0.22165389 1.516884e-03 -2.8190
0.10373259 0.20937658 1.399649e-03 -2.8540
0.89626741 0.79062342 1.399649e-03 -2.8540
0.81772722 0.87526107 1.455480e-03 -2.8370
0.18227278 0.12473893 1.455480e-03 -2.8370
0.17783418 0.89750686 1.075131e-03 -2.9685
0.82216582 0.10249314 1.075131e-03 -2.9685
0.10447438 0.82061730 1.232623e-03 -2.9092
0.89552562 0.17938270 1.232623e-03 -2.9092
0.12765152 0.17933715 1.448580e-03 -2.8391
0.87234848 0.82066285 1.448580e-03 -2.8391
0.87910843 0.91458019 9.346869e-04 -3.0293
0.12089157 0.08541981 9.346869e-04 -3.0293
0.11853573 0.88817342 1.110743e-03 -2.9544
0.88146427 0.11182658 1.110743e-03 -2.9544
0.09559678 0.86369748 1.129078e-03 -2.9473
0.90440322 0.13630252 1.129078e-03 -2.9473
0.09995402 0.10512214 9.262845e-04 -3.0333
0.90004598 0.89487786 9.262845e-04 -3.0333
0.51503233 0.93521658 1.259731e-03 -2.8997
0.48496767 0.06478342 1.259731e-03 -2.8997
0.47158010 0.91824446 1.528970e-03 -2.8156
0.52841990 0.08175554 1.528970e-03 -2.8156
0.07401952 0.54581982 9.748547e-04 -3.0111
0.92598048 0.45418018 9.748547e-04 -3.0111
0.06570375 0.48810566 1.143171e-03 -2.9419
0.93429625 0.51189434 1.143171e-03 -2.9419
0.54895883 0.91672754 1.516088e-03 -2.8193
0.45104117 0.08327246 1.516088e-03 -2.8193
0.40422475 0.91572300 1.401486e-03 -2.8534
0.59577525 0.08427700 1.401486e-03 -2.8534
0.07797588 0.56441508 6.163804e-04 -3.2102
0.92202412 0.43558492 6.163804e-04 -3.2102
0.07671043 0.44374396 2.580184e-04 -3.5883
0.92328957 0.55625604 2.580184e-04 -3.5883
0.58745409 0.89608399 9.551092e-04 -3.0199
0.41254591 0.10391601 9.551092e-04 -3.0199
0.37193419 0.89052497 1.472810e-03 -2.8319
0.62806581 0.10947503 1.472810e-03 -2.8319
0.09333057 0.59830530 1.572194e-03 -2.8035
0.90666943 0.40169470 1.572194e-03 -2.8035
0.10110205 0.34569482 1.547527e-03 -2.8104
0.89889795 0.65430518 1.547527e-03 -2.8104
0.62021487 0.91968104 1.514643e-03 -2.8197
0.37978513 0.08031896 1.514643e-03 -2.8197
0.34294266 0.91131177 1.302767e-03 -2.8851
0.65705734 0.08868823 1.302767e-03 -2.8851
0.09351943 0.67294408 1.530528e-03 -2.8152
0.90648057 0.32705592 1.530528e-03 -2.8152
0.06278974 0.27196788 1.157751e-03 -2.9364
0.93721026 0.72803212 1.157751e-03 -2.9364
0.65807659 0.89888741 1.590296e-03 -2.7985
0.34192341 0.10111259 1.590296e-03 -2.7985
0.29076836 0.91080359 8.219146e-04 -3.0852
0.70923164 0.08919641 8.219146e-04 -3.0852
0.07401041 0.70826872 1.336065e-03 -2.8742
0.92598959 0.29173128 1.336065e-03 -2.8742
0.08179652 0.24009196 1.283927e-03 -2.8915
0.91820348 0.75990804 1.283927e-03 -2.8915
0.72408185 0.89930430 1.475357e-03 -2.8311
0.27591815 0.10069570 1.475357e-03 -2.8311
0.26679195 0.88714741 9.200432e-04 -3.0362
0.73320805 0.11285259 9.200432e-04 -3.0362
0.09493050 0.74334281 1.418001e-03 -2.8483
0.90506950 0.25665719 1.418001e-03 -2.8483
0.12971630 0.23765539 1.541063e-03 -2.8122
0.87028370 0.76234461 1.541063e-03 -2.8122
0.80900535 0.91900451 5.137529e-04 -3.2892
0.19099465 0.08099549 5.137529e-04 -3.2892
0.20145320 0.92392070 9.886939e-04 -3.0049
0.79854680 0.07607930 9.886939e-04 -3.0049
0.08276950 0.78256134 8.575129e-04 -3.0668
0.91723050 0.21743866 8.575129e-04 -3.0668
0.08445948 0.17603561 1.218666e-03 -2.9141
0.91554052 0.82396439 1.218666e-03 -2.9141
0.85581735 0.93282456 9.235057e-04 -3.0346
0.14418265 0.06717544 9.235057e-04 -3.0346
0.14172875 0.91132117 1.027306e-03 -2.9883
0.85827125 0.08867883 1.027306e-03 -2.9883
0.07398714 0.83837402 1.065890e-03 -2.9723
0.92601286 0.16162598 1.065890e-03 -2.9723
0.08092931 0.12653417 9.232830e-04 -3.0347
0.91907069 0.87346583 9.232830e-04 -3.0347
0.81537659 0.92564233 7.475205e-04 -3.1264
0.18462341 0.07435767 7.475205e-04 -3.1264
0.17502106 0.91652159 3.388491e-04 -3.4700
0.82497894 0.08347841 3.388491e-04 -3.4700
0.08402843 0.80327092 5.418029e-04 -3.2662
0.91597157 0.19672908 5.418029e-04 -3.2662
0.10679069 0.14784725 1.259677e-03 -2.8997
0.89320931 0.85215275 1.259677e-03 -2.8997
0.89671374 0.93935813 7.933051e-04 -3.1006
0.10328626 0.06064187 7.933051e-04 -3.1006
0.10012602 0.91501182 9.060679e-04 -3.0428
0.89987398 0.08498818 9.060679e-04 -3.0428
0.05985387 0.87046423 8.874440e-04 -3.0519
0.94014613 0.12953577 8.874440e-04 -3.0519
0.06364035 0.09969377 8.064171e-04 -3.0934
0.93635965 0.90030623 8.064171e-04 -3.0934
0.58472886 0.89634059 7.182431e-04 -3.1437
0.41527114 0.10365941 7.182431e-04 -3.1437
0.43789497 0.93775668 1.272870e-03 -2.8952
0.56210503 0.06224332 1.272870e-03 -2.8952
0.05945939 0.58718663 9.108853e-04 -3.0405
0.94054061 0.41281337 9.108853e-04 -3.0405
0.08108148 0.37893057 1.363292e-03 -2.8654
0.91891852 0.62106943 1.363292e-03 -2.8654
0.62035322 0.95596144 1.130856e-03 -2.9466
0.37964678 0.04403856 1.130856e-03 -2.9466
0.40704420 0.95377192 9.905009e-04 -3.0041
0.59295580 0.04622808 9.905009e-04 -3.0041
0.05230037 0.60746191 6.113978e-04 -3.2137
0.94769963 0.39253809 6.113978e-04 -3.2137
0.04919605 0.36768552 1.097668e-03 -2.9595
0.95080395 0.63231448 1.097668e-03 -2.9595
0.58293570 0.93878340 1.367313e-03 -2.8641
0.41706430 0.06121660 1.367313e-03 -2.8641
0.37426951 0.93417581 1.162833e-03 -2.9345
0.62573049 0.06582419 1.162833e-03 -2.9345
0.07325942 0.63579440 1.416755e-03 -2.8487
0.92674058 0.36420560 1.416755e-03 -2.8487
0.06566138 0.33479594 1.238185e-03 -2.9072
0.93433862 0.66520406 1.238185e-03 -2.9072
0.65588366 0.93950623 1.274265e-03 -2.8947
0.34411634 0.06049377 1.274265e-03 -2.8947
0.31520234 0.93158832 1.160748e-03 -2.9353
0.68479766 0.06841168 1.160748e-03 -2.9353
0.05548337 0.67218196 1.219824e-03 -2.9137
0.94451663 0.32781804 1.219824e-03 -2.9137
0.04671310 0.30409151 9.724451e-04 -3.0121
0.95328690 0.69590849 9.724451e-04 -3.0121
0.69111671 0.92097538 1.373428e-03 -2.8622
0.30888329 0.07902462 1.373428e-03 -2.8622
0.26620337 0.93688164 9.845890e-04 -3.0067
0.73379663 0.06311836 9.845890e-04 -3.0067
0.04725502 0.72262249 9.946512e-04 -3.0023
0.95274498 0.27737751 9.946512e-04 -3.0023
0.04734629 0.23779765 9.850688e-04 -3.0065
0.95265371 0.76220235 9.850688e-04 -3.0065
0.78337229 0.94243444 1.081055e-03 -2.9662
0.21662771 0.05756556 1.081055e-03 -2.9662
0.19129264 0.94184348 3.171739e-04 -3.4987
0.80870736 0.05815652 3.171739e-04 -3.4987
0.05972557 0.79707595 7.012471e-04 -3.1541
0.94027443 0.20292405 7.012471e-04 -3.1541
0.04854342 0.17871172 7.933401e-04 -3.1005
0.95145658 0.82128828 7.933401e-04 -3.1005
0.83041816 0.94957647 8.661920e-04 -3.0624
0.16958184 0.05042353 8.661920e-04 -3.0624
0.16052937 0.93516821 8.246153e-04 -3.0837
0.83947063 0.06483179 8.246153e-04 -3.0837
0.05193631 0.81942345 6.572844e-04 -3.1822
0.94806369 0.18057655 6.572844e-04 -3.1822
0.06332401 0.15018654 9.140476e-04 -3.0390
0.93667599 0.84981346 9.140476e-04 -3.0390
0.91684588 0.95749753 6.198845e-04 -3.2077
0.08315412 0.04250247 6.198845e-04 -3.2077
0.10109993 0.95326881 6.170793e-04 -3.2097
0.89890007 0.04673119 6.170793e-04 -3.2097
0.04595351 0.89823548 7.050308e-04 -3.1518
0.95404649 0.10176452 7.050308e-04 -3.1518
0.03312210 0.09787482 5.876603e-04 -3.2309
0.96687790 0.90212518 5.876603e-04 -3.2309
0.93604304 0.94157649 6.420529e-04 -3.1924
0.06395696 0.05842351 6.420529e-04 -3.1924
0.08165906 0.93746150 7.046446e-04 -3.1520
0.91834094 0.06253850 7.046446e-04 -3.1520
0.06289568 0.91913589 7.341222e-04 -3.1342
0.93710432 0.08086411 7.341222e-04 -3.1342
0.04726255 0.07690364 6.322794e-04 -3.1991
0.95273745 0.92309636 6.322794e-04 -3.1991
0.54651923 0.95578382 1.165882e-03 -2.9333
0.45348077 0.04421618 1.165882e-03 -2.9333
0.45496059 0.96411090 9.081414e-04 -3.0418
0.54503941 0.03588910 9.081414e-04 -3.0418
0.05303131 0.52536195 1.062366e-03 -2.9737
0.94696869 0.47463805 1.062366e-03 -2.9737
0.06386922 0.41045607 1.166121e-03 -2.9333
0.93613078 0.58954393 1.166121e-03 -2.9333
0.58458909 0.97003335 9.463809e-04 -3.0239
0.41541091 0.02996665 9.463809e-04 -3.0239
0.42396124 0.97619114 7.726022e-04 -3.1120
0.57603876 0.02380886 7.726022e-04 -3.1120
0.03955901 0.56192042 1.015074e-03 -2.9935
0.96044099 0.43807958 1.015074e-03 -2.9935
0.03626888 0.40493817 9.318699e-04 -3.0306
0.96373112 0.59506183 9.318699e-04 -3.0306
0.65269586 0.97190800 9.147094e-04 -3.0387
0.34730414 0.02809200 9.147094e-04 -3.0387
0.34668692 0.95078709 1.005185e-03 -2.9978
0.65331308 0.04921291 1.005185e-03 -2.9978
0.03963581 0.63330401 9.822835e-04 -3.0078
0.96036419 0.36669599 9.822835e-04 -3.0078
0.03360637 0.33428507 7.404446e-04 -3.1305
0.96639363 0.66571493 7.404446e-04 -3.1305
0.72273753 0.94108485 1.201780e-03 -2.9202
0.27726247 0.05891515 1.201780e-03 -2.9202
0.29239245 0.95335234 9.226913e-04 -3.0349
0.70760755 0.04664766 9.226913e-04 -3.0349
0.03428676 0.67503686 3.419781e-04 -3.4660
0.96571324 0.32496314 3.419781e-04 -3.4660
0.03334535 0.27248548 7.692893e-04 -3.1139
0.96665465 0.72751452 7.692893e-04 -3.1139
0.75556077 0.92133406 1.323477e-03 -2.8783
0.24443923 0.07866594 1.323477e-03 -2.8783
0.24404444 0.91864055 1.079666e-03 -2.9667
0.75595556 0.08135945 1.079666e-03 -2.9667
0.06383477 0.75439061 1.067961e-03 -2.9714
0.93616523 0.24560939 1.067961e-03 -2.9714
0.06478037 0.20631801 1.096568e-03 -2.9600
0.93521963 0.79368199 1.096568e-03 -2.9600
0.80305815 0.96370589 7.764258e-04 -3.1099
0.19694185 0.03629411 7.764258e-04 -3.1099
0.17697699 0.95519500 6.732499e-04 -3.1718
0.82302301 0.04480500 6.732499e-04 -3.1718
0.03223601 0.80460479 6.523774e-04 -3.1855
0.96776399 0.19539521 6.523774e-04 -3.1855
0.03661956 0.15531081 5.173675e-04 -3.2862
0.96338044 0.84468919 5.173675e-04 -3.2862
0.84905991 0.96901021 6.625845e-04 -3.1788
0.15094009 0.03098979 6.625845e-04 -3.1788
0.13885160 0.95416548 6.662711e-04 -3.1763
0.86114840 0.04583452 6.662711e-04 -3.1763
0.02471577 0.83212791 4.954162e-04 -3.3050
0.97528423 0.16787209 4.954162e-04 -3.3050
0.02848484 0.13751069 4.202899e-04 -3.3765
0.97151516 0.86248931 4.202899e-04 -3.3765
0.87371735 0.95532060 7.439835e-04 -3.1284
0.12628265 0.04467940 7.439835e-04 -3.1284
0.12143527 0.93455065 8.167391e-04 -3.0879
0.87856473 0.06544935 8.167391e-04 -3.0879
0.04209107 0.84745886 7.395641e-04 -3.1310
0.95790893 0.15254114 7.395641e-04 -3.1310
0.04717520 0.12267405 7.646496e-04 -3.1165
0.95282480 0.87732595 7.646496e-04 -3.1165
0.93652334 0.99076153 2.502692e-04 -3.6016
0.06347666 0.00923847 2.502692e-04 -3.6016
0.07082434 0.98333061 3.433838e-04 -3.4642
0.92917566 0.01666939 3.433838e-04 -3.4642
0.01314966 0.92446777 3.277437e-04 -3.4845
0.98685034 0.07553223 3.277437e-04 -3.4845
0.01161798 0.05778443 2.765111e-04 -3.5583
0.98838202 0.94221557 2.765111e-04 -3.5583
0.93548785 0.97221588 4.495145e-04 -3.3473
0.06451215 0.02778412 4.495145e-04 -3.3473
0.08532707 0.97053701 4.538657e-04 -3.3431
0.91467293 0.02946299 4.538657e-04 -3.3431
0.03369372 0.92289447 5.454160e-04 -3.2633
0.96630628 0.07710553 5.454160e-04 -3.2633
0.02140011 0.07577913 4.268694e-04 -3.3697
0.97859989 0.92422087 4.268694e-04 -3.3697
0.95251951 0.95903088 4.747001e-04 -3.3236
0.04748049 0.04096912 4.747001e-04 -3.3236
0.06622230 0.95774478 5.527269e-04 -3.2575
0.93377770 0.04225522 5.527269e-04 -3.2575
0.04866669 0.94183061 5.758518e-04 -3.2397
0.95133331 0.05816939 5.758518e-04 -3.2397
0.03308633 0.05693914 4.680964e-04 -3.3297
0.96691367 0.94306086 4.680964e-04 -3.3297
0.54919979 0.98167651 7.372530e-04 -3.1324
0.45080021 0.01832349 7.372530e-04 -3.1324
0.47649404 0.98195784 7.235349e-04 -3.1405
0.52350596 0.01804216 7.235349e-04 -3.1405
0.02692461 0.52407631 8.476647e-04 -3.0718
0.97307539 0.47592369 8.476647e-04 -3.0718
0.02767264 0.45126737 7.530980e-04 -3.1231
0.97232736 0.54873263 7.530980e-04 -3.1231
0.57620605 0.99119430 3.600907e-04 -3.4436
0.42379395 0.00880570 3.600907e-04 -3.4436
0.41841937 0.98663501 1.083310e-04 -3.9652
0.58158063 0.01336499 1.083310e-04 -3.9652
0.01579305 0.55761000 6.814949e-04 -3.1665
0.98420695 0.44239000 6.814949e-04 -3.1665
0.01895629 0.41745650 5.788723e-04 -3.2374
0.98104371 0.58254350 5.788723e-04 -3.2374
0.61620710 0.98309860 7.153307e-04 -3.1455
0.38379290 0.01690140 7.153307e-04 -3.1455
0.38015423 0.96689310 7.896823e-04 -3.1025
0.61984577 0.03310690 7.896823e-04 -3.1025
0.02630966 0.59608656 8.680903e-04 -3.0614
0.97369034 0.40391344 8.680903e-04 -3.0614
0.02733988 0.37161782 3.393158e-04 -3.4694
0.97266012 0.62838218 3.393158e-04 -3.4694
0.68799470 0.98329834 6.508714e-04 -3.1865
0.31200530 0.01670166 6.508714e-04 -3.1865
0.35425909 0.97870650 6.261549e-04 -3.2033
0.64574091 0.02129350 6.261549e-04 -3.2033
0.02186118 0.65269841 7.058215e-04 -3.1513
0.97813882 0.34730159 7.058215e-04 -3.1513
0.02031709 0.36548421 4.851152e-04 -3.3142
0.97968291 0.63451579 4.851152e-04 -3.3142
0.68807010 0.95779400 1.075136e-03 -2.9685
0.31192990 0.04220600 1.075136e-03 -2.9685
0.32241744 0.96739218 7.928403e-04 -3.1008
0.67758256 0.03260782 7.928403e-04 -3.1008
0.03284273 0.69496885 6.281249e-04 -3.2020
0.96715727 0.30503115 6.281249e-04 -3.2020
0.02485636 0.32399228 2.259338e-04 -3.6460
0.97514364 0.67600772 2.259338e-04 -3.6460
0.72030629 0.97243763 8.074369e-04 -3.0929
0.27969371 0.02756237 8.074369e-04 -3.0929
0.25093067 0.96308834 8.848842e-04 -3.0531
0.74906933 0.03691166 8.848842e-04 -3.0531
0.02725653 0.74104864 7.700415e-04 -3.1135
0.97274347 0.25895136 7.700415e-04 -3.1135
0.02449638 0.24484156 5.161911e-04 -3.2872
0.97550362 0.75515844 5.161911e-04 -3.2872
0.75235058 0.95887380 9.476456e-04 -3.0234
0.24764942 0.04112620 9.476456e-04 -3.0234
0.22362152 0.94657531 9.919860e-04 -3.0035
0.77637848 0.05342469 9.919860e-04 -3.0035
0.04148608 0.77146345 8.663807e-04 -3.0623
0.95851392 0.22853655 8.663807e-04 -3.0623
0.03417455 0.20710266 7.291021e-04 -3.1372
0.96582545 0.79289734 7.291021e-04 -3.1372
0.82253899 0.97966191 5.307230e-04 -3.2751
0.17746101 0.02033809 5.307230e-04 -3.2751
0.15431316 0.97156881 6.090105e-04 -3.2154
0.84568684 0.02843119 6.090105e-04 -3.2154
0.01261728 0.81321530 4.336342e-04 -3.3629
0.98738272 0.18678470 4.336342e-04 -3.3629
0.01576017 0.15678063 3.874357e-04 -3.4118
0.98423983 0.84321937 3.874357e-04 -3.4118
0.87162156 0.98191884 4.877925e-04 -3.3118
0.12837844 0.01808116 4.877925e-04 -3.3118
0.12901495 0.98293409 4.076967e-04 -3.3897
0.87098505 0.01706591 4.076967e-04 -3.3897
0.01754867 0.85652139 4.143936e-04 -3.3826
0.98245133 0.14347861 4.143936e-04 -3.3826
0.00924316 0.13382986 2.935277e-04 -3.5324
0.99075684 0.86617014 2.935277e-04 -3.5324
0.89527584 0.97091220 5.682792e-04 -3.2454
0.10472416 0.02908780 5.682792e-04 -3.2454
0.11793447 0.96833165 4.749887e-04 -3.3233
0.88206553 0.03166835 4.749887e-04 -3.3233
0.03109611 0.87575815 6.144261e-04 -3.2115
0.96890389 0.12424185 6.144261e-04 -3.2115
0.01989240 0.11694203 4.250187e-04 -3.3716
0.98010760 0.88305797 4.250187e-04 -3.3716
0.95262562 0.99664907 1.272532e-04 -3.8953
0.04737438 0.00335093 1.272532e-04 -3.8953
0.05524039 0.99162289 2.244208e-04 -3.6489
0.94475961 0.00837711 2.244208e-04 -3.6489
0.00665170 0.94359718 2.017900e-04 -3.6951
0.99334830 0.05640282 2.017900e-04 -3.6951
0.00571404 0.03937401 1.481378e-04 -3.8293
0.99428596 0.96062599 1.481378e-04 -3.8293
0.95359941 0.98290578 3.015884e-04 -3.5206
0.04640059 0.01709422 3.015884e-04 -3.5206
0.05132475 0.97341912 4.057005e-04 -3.3918
0.94867525 0.02658088 4.057005e-04 -3.3918
0.02290915 0.94372645 3.888416e-04 -3.4102
0.97709085 0.05627355 3.888416e-04 -3.4102
0.02042406 0.04112478 3.164764e-04 -3.4997
0.97957594 0.95887522 3.164764e-04 -3.4997
0.65363688 0.99104666 4.663856e-04 -3.3313
0.34636312 0.00895334 4.663856e-04 -3.3313
0.38933534 0.98655165 5.370043e-04 -3.2700
0.61066466 0.01344835 5.370043e-04 -3.2700
0.01284988 0.61806426 5.569609e-04 -3.2542
0.98715012 0.38193574 5.569609e-04 -3.2542
0.01086749 0.38766734 4.165494e-04 -3.3803
0.98913251 0.61233266 4.165494e-04 -3.3803
0.62316756 0.99681176 2.719898e-04 -3.5654
0.37683244 0.00318824 2.719898e-04 -3.5654
0.35194503 0.99353427 4.238603e-04 -3.3728
0.64805497 0.00646573 4.238603e-04 -3.3728
0.00334735 0.62914319 2.677381e-04 -3.5723
0.99665265 0.37085681 2.677381e-04 -3.5723
0.00433747 0.35778351 2.823312e-04 -3.5492
0.99566253 0.64221649 2.823312e-04 -3.5492
0.68729482 0.99626010 2.319465e-04 -3.6346
0.31270518 0.00373990 2.319465e-04 -3.6346
0.31601447 0.98632147 5.812450e-04 -3.2356
0.68398553 0.01367853 5.812450e-04 -3.2356
0.00867739 0.66710145 4.561542e-04 -3.3409
0.99132261 0.33289855 4.561542e-04 -3.3409
0.01138513 0.33321007 4.973210e-04 -3.3034
0.98861487 0.66678993 4.973210e-04 -3.3034
0.74733474 0.98504714 5.036970e-04 -3.2978
0.25266526 0.01495286 5.036970e-04 -3.2978
0.28209830 0.97625789 7.427652e-04 -3.1291
0.71790170 0.02374211 7.427652e-04 -3.1291
0.01713028 0.70114840 5.766298e-04 -3.2391
0.98286972 0.29885160 5.766298e-04 -3.2391
0.01935759 0.29704236 6.362774e-04 -3.1964
0.98064241 0.70295764 6.362774e-04 -3.1964
0.77502109 0.97566152 6.436797e-04 -3.1913
0.22497891 0.02433848 6.436797e-04 -3.1913
0.20161865 0.96730208 7.194517e-04 -3.1430
0.79838135 0.03269792 7.194517e-04 -3.1430
0.01921918 0.77865934 6.034857e-04 -3.2193
0.98078082 0.22134066 6.034857e-04 -3.2193
0.02363501 0.18077664 5.219948e-04 -3.2823
0.97636499 0.81922336 5.219948e-04 -3.2823
0.81371870 0.99525913 2.141060e-04 -3.6694
0.18628130 0.00474087 2.141060e-04 -3.6694
0.20619948 0.99098535 4.227412e-04 -3.3739
0.79380052 0.00901465 4.227412e-04 -3.3739
0.00377617 0.77157747 1.231684e-04 -3.9095
0.99622383 0.22842253 1.231684e-04 -3.9095
0.00572145 0.22423876 2.673924e-04 -3.5729
0.99427855 0.77576124 2.673924e-04 -3.5729
0.79857215 0.98722140 3.106436e-04 -3.5077
0.20142785 0.01277860 3.106436e-04 -3.5077
0.17907114 0.98209548 5.224504e-04 -3.2820
0.82092886 0.01790452 5.224504e-04 -3.2820
0.00932313 0.75259539 3.156987e-04 -3.5007
0.99067687 0.24740461 3.156987e-04 -3.5007
0.00986174 0.19033849 3.735262e-04 -3.4277
0.99013826 0.80966151 3.735262e-04 -3.4277
0.89421087 0.99081735 3.146351e-04 -3.5022
0.10578913 0.00918265 3.146351e-04 -3.5022
0.10742338 0.99145334 1.637967e-04 -3.7857
0.89257662 0.00854666 1.637967e-04 -3.7857
0.01126065 0.87996691 3.219092e-04 -3.4923
0.98873935 0.12003309 3.219092e-04 -3.4923
0.00401373 0.11256677 1.878466e-04 -3.7262
0.99598627 0.88743323 1.878466e-04 -3.7262
0.91594738 0.98275629 3.951205e-04 -3.4033
0.08405262 0.01724371 3.951205e-04 -3.4033
0.10178803 0.98092243 2.792222e-04 -3.5541
0.89821197 0.01907757 2.792222e-04 -3.5541
0.02130966 0.90161271 4.705699e-04 -3.3274
0.97869034 0.09838729 4.705699e-04 -3.3274
0.01171926 0.09549782 3.202868e-04 -3.4945
0.98828074 0.90450218 3.202868e-04 -3.4945
0.97331652 0.99869455 4.070453e-05 -4.3904
0.02668348 0.00130545 4.070453e-05 -4.3904
0.04035998 0.99692318 1.174121e-04 -3.9303
0.95964002 0.00307682 1.174121e-04 -3.9303
0.00225645 0.95948948 9.765922e-05 -4.0103
0.99774355 0.04051052 9.765922e-05 -4.0103
0.00139476 0.02714065 5.699187e-05 -4.2442
0.99860524 0.97285935 5.699187e-05 -4.2442
0.96754940 0.99167200 1.759024e-04 -3.7547
0.03245060 0.00832800 1.759024e-04 -3.7547
0.03698648 0.98475096 2.645117e-04 -3.5776
0.96301352 0.01524904 2.645117e-04 -3.5776
0.01379388 0.96045641 2.502009e-04 -3.6017
0.98620612 0.03954359 2.502009e-04 -3.6017
0.01172894 0.02623204 1.864828e-04 -3.7294
0.98827106 0.97376796 1.864828e-04 -3.7294
0.98197852 0.99620939 7.686471e-05 -4.1143
0.01802148 0.00379061 7.686471e-05 -4.1143
0.02435678 0.99266463 1.492420e-04 -3.8261
0.97564322 0.00733537 1.492420e-04 -3.8261
0.00689151 0.97345124 1.383819e-04 -3.8589
0.99310849 0.02654876 1.383819e-04 -3.8589
0.00449266 0.01643398 8.682659e-05 -4.0613
0.99550734 0.98356602 8.682659e-05 -4.0613
0.54038636 0.99701856 2.572337e-04 -3.5897
0.45961364 0.00298144 2.572337e-04 -3.5897
0.44467179 0.99107898 4.765523e-04 -3.3219
0.55532821 0.00892102 4.765523e-04 -3.3219
0.00823259 0.51813347 4.866633e-04 -3.3128
0.99176741 0.48186653 4.866633e-04 -3.3128
0.00980131 0.44801032 4.812194e-04 -3.3177
0.99019869 0.55198968 4.812194e-04 -3.3177
0.59072846 0.99294743 1.859365e-04 -3.7306
0.40927154 0.00705257 1.859365e-04 -3.7306
0.40446338 0.99600660 3.022566e-04 -3.5196
0.59553662 0.00399340 3.022566e-04 -3.5196
0.00626690 0.58212735 3.943132e-04 -3.4042
0.99373310 0.41787265 3.943132e-04 -3.4042
0.00436306 0.41215463 2.886199e-04 -3.5397
0.99563694 0.58784537 2.886199e-04 -3.5397
0.59401934 0.99957318 7.318815e-05 -4.1356
0.40598066 0.00042682 7.318815e-05 -4.1356
0.37364382 0.99920614 1.234538e-04 -3.9085
0.62635618 0.00079386 1.234538e-04 -3.9085
0.00048622 0.59193176 9.881977e-05 -4.0052
0.99951378 0.40806824 9.881977e-05 -4.0052
0.00071807 0.38269808 1.089383e-04 -3.9628
0.99928193 0.61730192 1.089383e-04 -3.9628
0.73279282 0.99938757 8.631167e-05 -4.0639
0.26720718 0.00061243 8.631167e-05 -4.0639
0.26917903 0.99943711 9.962066e-05 -4.0017
0.73082097 0.00056289 9.962066e-05 -4.0017
0.00008636 0.70135765 4.003669e-05 -4.3975
0.99991364 0.29864235 4.003669e-05 -4.3975
0.00073751 0.27638195 9.259235e-05 -4.0334
0.99926249 0.72361805 9.259235e-05 -4.0334
0.70491659 0.99858506 7.281147e-05 -4.1378
0.29508341 0.00141494 7.281147e-05 -4.1378
0.28956965 0.99467932 3.473660e-04 -3.4592
0.71043035 0.00532068 3.473660e-04 -3.4592
0.00150885 0.67339463 1.283069e-04 -3.8917
0.99849115 0.32660537 1.283069e-04 -3.8917
0.00522978 0.29765398 3.459361e-04 -3.4610
0.99477022 0.70234602 3.459361e-04 -3.4610
0.72070949 0.99210496 3.848147e-04 -3.4147
0.27929051 0.00789504 3.848147e-04 -3.4147
0.25749662 0.98830036 5.001319e-04 -3.3009
0.74250338 0.01169964 5.001319e-04 -3.3009
0.00480769 0.70798966 2.987266e-04 -3.5247
0.99519231 0.29201034 2.987266e-04 -3.5247
0.01112463 0.26220021 4.954247e-04 -3.3050
0.98887537 0.73779979 4.954247e-04 -3.3050
0.78140973 0.99167538 2.426966e-04 -3.6149
0.21859027 0.00832462 2.426966e-04 -3.6149
0.22779313 0.97918758 6.310976e-04 -3.1999
0.77220687 0.02081242 6.310976e-04 -3.1999
0.01268592 0.73170934 2.819421e-04 -3.5498
0.98731408 0.26829066 2.819421e-04 -3.5498
0.01695174 0.22020205 4.781866e-04 -3.3204
0.98304826 0.77979795 4.781866e-04 -3.3204
0.84400917 0.98975716 3.660076e-04 -3.4365
0.15599083 0.01024284 3.660076e-04 -3.4365
0.17599667 0.98697934 3.585967e-05 -4.4454
0.82400333 0.01302066 3.585967e-05 -4.4454
0.00632467 0.78807588 2.161513e-04 -3.6652
0.99367533 0.21192412 2.161513e-04 -3.6652
0.00192279 0.19453603 1.386135e-04 -3.8582
0.99807721 0.80546397 1.386135e-04 -3.8582
0.88171914 0.99800259 9.790268e-05 -4.0092
0.11828086 0.00199741 9.790268e-05 -4.0092
0.12318876 0.99658045 2.036540e-04 -3.6911
0.87681124 0.00341955 2.036540e-04 -3.6911
0.00263710 0.87110516 1.786735e-04 -3.7479
0.99736290 0.12889484 1.786735e-04 -3.7479
0.00082233 0.09487748 7.212456e-05 -4.1419
0.99917767 0.90512252 7.212456e-05 -4.1419
0.91712470 0.99615446 1.748214e-04 -3.7574
0.08287530 0.00384554 1.748214e-04 -3.7574
0.09104503 0.99091280 2.032214e-04 -3.6920
0.90895497 0.00908720 2.032214e-04 -3.6920
0.00622242 0.90238793 2.244729e-04 -3.6488
0.99377758 0.09761207 2.244729e-04 -3.6488
0.00525639 0.07727328 1.923763e-04 -3.7158
0.99474361 0.92272672 1.923763e-04 -3.7158
0.93520896 0.99930434 5.825193e-05 -4.2347
0.06479104 0.00069566 5.825193e-05 -4.2347
0.07606561 0.99667883 1.650298e-04 -3.7824
0.92393439 0.00332117 1.650298e-04 -3.7824
0.00237709 0.92249609 1.286842e-04 -3.8905
0.99762291 0.07750391 1.286842e-04 -3.8905
0.00241832 0.05496952 8.258858e-05 -4.0831
0.99758168 0.94503048 8.258858e-05 -4.0831
0.02748524 0.99951448 3.229991e-05 -4.4908
0.97251476 0.00048552 3.229991e-05 -4.4908
0.00038829 0.97428740 2.692395e-05 -4.5699
0.99961171 0.02571260 2.692395e-05 -4.5699
0.98887141 0.99965064 1.753602e-05 -4.7561
0.01112859 0.00034936 1.753602e-05 -4.7561
0.00891976 0.99144981 4.390409e-05 -4.3575
0.99108024 0.00855019 4.390409e-05 -4.3575
0.00294841 0.98426685 6.120321e-05 -4.2132
0.99705159 0.01573315 6.120321e-05 -4.2132
0.00163150 0.00627018 2.737638e-05 -4.5626
0.99836850 0.99372982 2.737638e-05 -4.5626
0.56674133 0.99861090 8.441717e-05 -4.0736
0.43325867 0.00138910 8.441717e-05 -4.0736
0.43773741 0.99919800 1.310084e-04 -3.8827
0.56226259 0.00080200 1.310084e-04 -3.8827
0.00213283 0.54498011 2.357247e-04 -3.6276
0.99786717 0.45501989 2.357247e-04 -3.6276
0.00083637 0.43934374 1.248388e-04 -3.9037
0.99916363 0.56065626 1.248388e-04 -3.9037
0.65917028 0.99942185 9.928601e-05 -4.0031
0.34082972 0.00057815 9.928601e-05 -4.0031
0.32221464 0.99857734 1.810964e-04 -3.7421
0.67778536 0.00142266 1.810964e-04 -3.7421
0.00058241 0.64405443 4.455531e-05 -4.3511
0.99941759 0.35594557 4.455531e-05 -4.3511
0.00101496 0.32646177 1.372370e-04 -3.8625
0.99898504 0.67353823 1.372370e-04 -3.8625
0.75954532 0.99652707 2.491812e-04 -3.6035
0.24045468 0.00347293 2.491812e-04 -3.6035
0.23658285 0.99665185 2.705837e-04 -3.5677
0.76341715 0.00334815 2.705837e-04 -3.5677
0.00165098 0.73967578 1.604275e-04 -3.7947
0.99834902 0.26032422 1.604275e-04 -3.7947
0.00260601 0.24978845 1.639667e-04 -3.7852
0.99739399 0.75021155 1.639667e-04 -3.7852
0.83105000 0.99815856 1.155543e-04 -3.9372
0.16895000 0.00184144 1.155543e-04 -3.9372
0.17631669 0.99673433 2.403293e-04 -3.6192
0.82368331 0.00326567 2.403293e-04 -3.6192
0.00210278 0.81320537 1.759330e-04 -3.7547
0.99789722 0.18679463 1.759330e-04 -3.7547
0.00042663 0.16954852 4.089885e-05 -4.3883
0.99957337 0.83045148 4.089885e-05 -4.3883
0.86485916 0.99532533 1.877200e-04 -3.7265
0.13514084 0.00467467 1.877200e-04 -3.7265
0.15042185 0.99102801 3.604656e-04 -3.4431
0.84957815 0.00897199 3.604656e-04 -3.4431
0.00664193 0.84259934 3.105335e-04 -3.5079
0.99335807 0.15740066 3.105335e-04 -3.5079
0.00434382 0.16089267 2.320369e-04 -3.6344
0.99565618 0.83910733 2.320369e-04 -3.6344
0.85325900 0.99975086 4.564822e-05 -4.3406
0.14674100 0.00024914 4.564822e-05 -4.3406
0.14751641 0.99945744 7.931818e-05 -4.1006
0.85248359 0.00054256 7.931818e-05 -4.1006
0.00037002 0.84398241 5.993209e-05 -4.2223
0.99962998 0.15601759 5.993209e-05 -4.2223
0.00087696 0.13499830 9.109728e-05 -4.0405
0.99912304 0.86500170 9.109728e-05 -4.0405
0.90119380 0.99944284 5.207552e-05 -4.2834
0.09880620 0.00055716 5.207552e-05 -4.2834
0.09859880 0.99932259 7.592812e-05 -4.1196
0.90140120 0.00067741 7.592812e-05 -4.1196
0.00046483 0.89657695 5.924536e-05 -4.2273
0.99953517 0.10342305 5.924536e-05 -4.2273
0.00075857 0.06903833 4.117841e-05 -4.3853
0.99924143 0.93096167 4.117841e-05 -4.3853
0.96278537 0.99969222 2.108221e-05 -4.6761
0.03721463 0.00030778 2.108221e-05 -4.6761
0.05794191 0.99948260 5.122649e-05 -4.2905
0.94205809 0.00051740 5.122649e-05 -4.2905
0.00033290 0.94080978 3.758075e-05 -4.4250
0.99966710 0.05919022 3.758075e-05 -4.4250
0.00029475 0.04321500 2.345827e-05 -4.6297
0.99970525 0.95678500 2.345827e-05 -4.6297
0.01450231 0.99781466 6.033630e-05 -4.2194
0.98549769 0.00218534 6.033630e-05 -4.2194
0.00070075 0.99103492 1.844669e-05 -4.7341
0.99929925 0.00896508 1.844669e-05 -4.7341
0.00018859 0.01286505 1.290189e-05 -4.8893
0.99981141 0.98713495 1.290189e-05 -4.8893
0.00585428 0.99976492 1.136640e-05 -4.9444
0.99414572 0.00023508 1.136640e-05 -4.9444
0.00118645 0.99804306 1.434253e-05 -4.8434
0.99881355 0.00195694 1.434253e-05 -4.8434
0.00063520 0.00063804 5.123054e-06 -5.2905
0.99936480 0.99936196 5.123054e-06 -5.2905
0.79093404 0.99935357 9.681010e-05 -4.0141
0.20906596 0.00064643 9.681010e-05 -4.0141
0.20557657 0.99949087 8.701609e-05 -4.0604
0.79442343 0.00050913 8.701609e-05 -4.0604
0.00024618 0.77812625 5.643203e-05 -4.2485
0.99975382 0.22187375 5.643203e-05 -4.2485
0.00024427 0.22201658 4.929338e-05 -4.3072
0.99975573 0.77798342 4.929338e-05 -4.3072


==> fig/rho_gh_d2.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 1.00000 1.00000 1.00000
5 0.88192 0.88192 0.88192
7 0.86603 0.86603 0.86603
9 0.84853 0.82462 0.82462
11 0.83333 0.83333 0.81650
13 0.83299 0.82065 0.79539
15 0.82916 0.82916 0.79057
17 0.82402 0.82402 0.77778
19 0.82462 0.82462 0.77460
21 0.82322 0.81818 0.76601
23 0.82074 0.82074 0.76376
25 0.82131 0.81770 0.75760
27 0.82065 0.82065 0.75593
29 0.82462 0.81921 0.75130
31 0.83385 0.81968 0.75000
33 0.84837 0.81720 0.74639


==> fig/rho_gh_d3.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.90856 0.90856 0.90856
5 0.78378 0.78378 0.78378
7 0.75000 0.75000 0.74062
9 0.71138 0.71138 0.70068
11 0.70905 0.70905 0.68028
13 0.71995 0.70267 0.66087
15 0.71097 0.69918 0.64906
17 0.71279 0.69808 0.63764
19 0.70740 0.69932 0.62996
21 0.70981 0.69509 0.62246
23 0.70169 0.68811 0.61706
25 0.70688 0.68945 0.61176
27 0.70610 0.68810 0.60776
29 0.71661 0.68693 0.60382
31 0.76697 0.68698 0.60074
33 0.76806 0.68628 0.59769


==> fig/rho_gh_d4.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.84090 0.84090 0.84090
5 0.72191 0.72191 0.71357
7 0.66144 0.66144 0.65804
9 0.65636 0.64022 0.61772
11 0.62121 0.62040 0.59276
13 0.64439 0.61922 0.57310
15 0.61264 0.59948 0.55902
17 0.63339 0.60100 0.54738
19 0.62285 0.59826 0.53836
21 0.63079 0.59288 0.53066
23 0.62862 0.58996 0.52439


==> fig/rho_gh_d5.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.79245 0.79245 0.79245
5 0.66667 0.66667 0.66245
7 0.60500 0.60500 0.60056
9 0.60049 0.58384 0.55928
11 0.57411 0.56431 0.53220
13 0.58331 0.55002 0.51194
15 0.55764 0.53938 0.49684
17 0.58326 0.52908 0.48478
19 0.59041 0.52473 0.47515
21 0.60634 0.52280 0.46715


==> fig/rho_le_d2.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 1.00000 0.86603 1.00000
5 0.88192 0.81650 0.88192
7 0.86603 0.82916 0.86603
9 0.82462 0.82462 0.82462
11 0.81650 0.81650 0.81650
13 0.82065 0.82065 0.79539
15 0.81968 0.81968 0.79057
17 0.81650 0.81650 0.77778
19 0.81854 0.81854 0.77460
21 0.81818 0.81818 0.76601
23 0.81650 0.81650 0.76376
25 0.81770 0.81770 0.75760
27 0.81754 0.81754 0.75593
29 0.81650 0.81650 0.75130
31 0.81729 0.81729 0.75000
33 0.81932 0.81720 0.74639
35 0.81650 0.81650 0.74536
37 0.81876 0.81706 0.74246
39 0.81854 0.81701 0.74162
41 0.81650 0.81650 0.73925
43 0.81818 0.81692 0.73855
45 0.82035 0.81688 0.73657
47 0.82074 0.81650 0.73598
49 0.82171 0.81682 0.73430
51 0.82131 0.81680 0.73380
53 0.82152 0.81650 0.73236
55 0.82065 0.81676 0.73193
57 0.82326 0.81674 0.73068
59 0.82057 0.81650 0.73030
61 0.81735 0.81671 0.72920
63 0.82206 0.81670 0.72887
65 0.81986 0.81650 0.72790
67 0.82143 0.81667 0.72761
69 0.82115 0.81666 0.72675
71 0.82027 0.81650 0.72648
73 0.82066 0.81665 0.72571
75 0.82381 0.81664 0.72548
77 0.82371 0.81650 0.72478


==> fig/rho_le_d3.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.90856 0.79370 0.90856
5 0.78378 0.76314 0.78378
7 0.74062 0.74062 0.74062
9 0.72685 0.72685 0.70068
11 0.72408 0.72112 0.68028
13 0.71995 0.71619 0.66087
15 0.71608 0.71353 0.64906
17 0.71458 0.71188 0.63764
19 0.71138 0.71006 0.62996
21 0.70981 0.70882 0.62246
23 0.70752 0.70752 0.61706
25 0.70688 0.70627 0.61176
27 0.70561 0.70537 0.60776
29 0.70528 0.70448 0.60382
31 0.70447 0.70381 0.60074
33 0.70397 0.70329 0.59769
35 0.70321 0.70274 0.59525
37 0.70270 0.70231 0.59282
39 0.70220 0.70187 0.59083
41 0.70172 0.70143 0.58886
43 0.70329 0.70107 0.58721
45 0.70745 0.70071 0.58557


==> fig/rho_le_d4.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.84090 0.74767 0.84090
5 0.71357 0.69593 0.71357
7 0.67770 0.67134 0.65804
9 0.66195 0.65917 0.61772
11 0.65186 0.65116 0.59276
13 0.64517 0.64478 0.57310
15 0.64065 0.63995 0.55902
17 0.63667 0.63608 0.54738
19 0.63364 0.63305 0.53836
21 0.63106 0.63059 0.53066
23 0.62891 0.62847 0.52439


==> fig/rho_le_d5.dat <==
p rho floor moller
1 1.00000 1.00000 1.00000
3 0.79245 0.71548 0.79245
5 0.66667 0.65812 0.66245
7 0.62797 0.62797 0.60056
9 0.61095 0.61003 0.55928
11 0.59947 0.59867 0.53220
13 0.59102 0.59024 0.51194
15 0.59772 0.58390 0.49684
17 0.57989 0.57893 0.48478
19 0.58457 0.57486 0.47515
21 0.58447 0.57152 0.46715

